A 3D Coarse-to-Fine Framework for Volumetric Medical Image Segmentation

In this paper, we adopt 3D Convolutional Neural Networks to segment volumetric medical images. Although deep neural networks have been proven to be very effective on many 2D vision tasks, it is still challenging to apply them to 3D tasks due to the limited amount of annotated 3D data and limited computational resources. We propose a novel 3D-based coarse-to-fine framework to effectively and efficiently tackle these challenges. The proposed 3D-based framework outperforms the 2D counterpart to a large margin since it can leverage the rich spatial infor- mation along all three axes. We conduct experiments on two datasets which include healthy and pathological pancreases respectively, and achieve the current state-of-the-art in terms of Dice-S{\o}rensen Coefficient (DSC). On the NIH pancreas segmentation dataset, we outperform the previous best by an average of over 2%, and the worst case is improved by 7% to reach almost 70%, which indicates the reliability of our framework in clinical applications.

==> README.txt <==
To make a sample 3DV submission, copy the contents of this directory
somewhere, and type

 latex egpaper_for_review

or 

 pdflatex egpaper_for_review


To make a final copy of the paper uncomment the line
\threedvfinalcopy 
at the beginning of the file or use the template egpaper_final.tex 
with the commands above.

Note that in some environments, it may be necessary to run bibtex 
explicitly (bibtex egpaper_final).

